What Teachers Should Know about the Bootstrap: Resampling in the Undergraduate Statistics Curriculum

I have three goals in this article: (1) To show the enormous potential of bootstrapping and permutation tests to help students understand statistical concepts including sampling distributions, standard errors, bias, confidence intervals, null distributions, and P-values. (2) To dig deeper, understand why these methods work and when they don't, things to watch out for, and how to deal with these issues when teaching. (3) To change statistical practice---by comparing these methods to common t tests and intervals, we see how inaccurate the latter are; we confirm this with asymptotics. n >= 30 isn't enough---think n >= 5000. Resampling provides diagnostics, and more accurate alternatives. Sadly, the common bootstrap percentile interval badly under-covers in small samples; there are better alternatives. The tone is informal, with a few stories and jokes.

==> figures/readme-figures.txt <==
Most figures here are created in ../scripts/*.R

Some figures are used from other locations, including:
~/bootstrap/chapter/latex/idealWorld.pdf
~/bootstrap/chapter/latex/bootstrapWorld.pdf


CICurves*.png are extracted from my short course.
/Users/rocket/bootstrap/course/course07/scripts/CIs.ssc
# bias .2 for biased normal . Gamma shape=9  90% interval
qgamma(c(.05, .95), shape = 9) - 9 # asymmtry ratio is 1.262
(qnorm(.95)+.2) / (qnorm(.95)-.2)  # asymmtry ratio is 1.277

